Analysis of mesh-based motion compensation in wavelet lifting of dynamical 3-D+t CT data

Factorized in the lifting structure, the wavelet transform can easily be extended by arbitrary compensation methods. Thereby, the transform can be adapted to displacements in the signal without losing the ability of perfect reconstruction. This leads to an improvement of scalability. In temporal direction of dynamic medical 3-D+t volumes from Computed Tomography, displacement is mainly given by expansion and compression of tissue. We show that these smooth movements can be well compensated with a mesh-based method. We compare the properties of triangle and quadrilateral meshes. We also show that with a mesh-based compensation approach coding results are comparable to the common slice wise coding with JPEG 2000 while a scalable representation in temporal direction can be achieved.

==> tab/mvcfg10101_volcfg51_NOPre_refIter15.txt <==
\multirow{2}{*}{1} & \HP{} & 147.7 & 146.7 & 155.1 & 145.8 \tabularnewline 
\cline{2-6} 
 & \LP{} & 148.2 & 140.3 & 151.1 & 147 \tabularnewline


==> tab/mvcfg10101_volcfg51_NOPre_refIter15_LPpsnr.txt <==
$\LP_{1}$ & 140.3 & 42.9 dB & 151.1 & 46.1 dB & 147 & 46.9 dB \tabularnewline 


==> tab/mvcfg10101_volcfg52_NOPre_refIter15.txt <==
\multirow{2}{*}{2} & \HP{} & 149 & 140.2 & 151.3 & 141.9 \tabularnewline 
\cline{2-6} 
 & \LP{} & 148.9 & 143 & 150.9 & 147.8 \tabularnewline


==> tab/mvcfg10101_volcfg52_NOPre_refIter15_LPpsnr.txt <==
$\LP_{2}$ & 143 & 44.6 dB & 150.9 & 46.8 dB & 147.8 & 47.5 dB \tabularnewline 


==> tab/mvcfg10101_volcfg53_NOPre_refIter15.txt <==
\multirow{2}{*}{3} & \HP{} & 149.6 & 140.3 & 154.8 & 146 \tabularnewline 
\cline{2-6} 
 & \LP{} & 149.1 & 142.8 & 153.4 & 149 \tabularnewline


==> tab/mvcfg10101_volcfg53_NOPre_refIter15_LPpsnr.txt <==
$\LP_{3}$ & 142.8 & 41.1 dB & 153.4 & 44.3 dB & 149 & 44.8 dB \tabularnewline 


==> tab/mvcfg10101_volcfg54_NOPre_refIter15.txt <==
\multirow{2}{*}{4} & \HP{} & 148.8 & 134.9 & 147.2 & 139.1 \tabularnewline 
\cline{2-6} 
 & \LP{} & 149.1 & 144.7 & 151.2 & 148.6 \tabularnewline


==> tab/mvcfg10101_volcfg54_NOPre_refIter15_LPpsnr.txt <==
$\LP_{4}$ & 144.7 & 44.2 dB & 151.2 & 47.5 dB & 148.6 & 48.3 dB \tabularnewline 


==> tab/mvcfg10101_volcfg55_NOPre_refIter15.txt <==
\multirow{2}{*}{5} & \HP{} & 148.5 & 140.6 & 148.7 & 139.8 \tabularnewline 
\cline{2-6} 
 & \LP{} & 148.3 & 142.5 & 149.8 & 148 \tabularnewline


==> tab/mvcfg10101_volcfg55_NOPre_refIter15_LPpsnr.txt <==
$\LP_{5}$ & 142.5 & 44.6 dB & 149.8 & 48 dB & 148 & 48.9 dB \tabularnewline 

